Reinforcement Learning In Partially Verifiable Environments for Colon Cancer Treatment Planning

Clinical decision-making is a sequential process of information collection, clinical inference, and forecasting under partial observability, often without a uniquely correct treatment decision. Large language models (LLMs) have demonstrated strong medical question-answering capabilities but extending these advances to clinical reasoning remains challenging because many clinical tasks are only partially verifiable. Recent clinical reinforcement learning (RL) work has therefore largely focused on diagnostic endpoints, where correctness can be more directly verified. Oncology treatment decision making is a particularly challenging instance of this problem that extends beyond medical question-answering in which multiple decision trajectories can be clinically defensible for the same partially observed patient state. We formulate oncology treatment planning as an interactive RL problem under partial observability and construct patient-specific, process-aware rewards from decision processes observed in real world clinical records. The agent must learn to sequentially acquire information from a structured patient representation before committing to a first-line treatment recommendation, and is evaluated on information gathering, treatment selection, and reasoning alignment. Using GRPO and GDPO to optimize Llama-3.1-8B-Instruct within this environment, RL substantially improves the base policy beyond frontier model capabilities. The GDPO-trained policy increases Mean@3 scalar clinical reward by $79.60\%$ over base Llama and exceeds GPT-5.2 by $18.82\%$ under the same interactive environment, while reducing query count during training. Overall, our results show that patient-specific, partially verifiable rewards can provide an effective learning signal for interactive clinical RL when both the patient state and the underlying clinical decision process are only partially observed.

==> figures/provider_figs/output.txt <==
=== Provider A  (n=47) : paired Wilcoxon vs gpt5.2 ===
contrast                   n  median_d   effect         p    p_holm
grpo_final - gpt5.2       47     0.044     0.32    0.0383    0.0766 
gdpo_final - gpt5.2       47     0.022     0.07     0.174     0.174 
llama_base - gpt5.2       47    -0.156    -0.52  4.08e-05  0.000122 ***
qwen_base - gpt5.2        47    -0.578    -1.00  2.39e-09  9.56e-09 ***

=== Provider B  (n=33) : paired Wilcoxon vs gpt5.2 ===
contrast                   n  median_d   effect         p    p_holm
grpo_final - gpt5.2       33     0.067     0.19    0.0189    0.0568 
gdpo_final - gpt5.2       33     0.089     0.09      0.18      0.18 
llama_base - gpt5.2       33    -0.067    -0.25    0.0354    0.0708 
qwen_base - gpt5.2        33    -0.422    -0.94  5.89e-07  2.36e-06 ***

=== Provider C  (n=23) : paired Wilcoxon vs gpt5.2 ===
contrast                   n  median_d   effect         p    p_holm
grpo_final - gpt5.2       23     0.089     0.04      0.33     0.661 
gdpo_final - gpt5.2       23     0.067     0.22     0.484     0.661 
llama_base - gpt5.2       23    -0.289    -0.48    0.0156    0.0468 *
qwen_base - gpt5.2        23    -0.622    -1.00  2.69e-05  0.000108 ***

=== Is the grpo_final - gpt5.2 advantage stable across providers? (Kruskal-Wallis on the PAIRED per-patient delta) ===
  H=0.679, p=0.712  ->  no evidence the advantage differs by provider (consistent)
    Provider A: median delta=+0.044  (n=47)
    Provider B: median delta=+0.067  (n=33)
    Provider C: median delta=+0.089  (n=23)

=== Raw per-patient mean@k across providers, per model (Kruskal-Wallis) -- CONFOUNDED by case mix, descriptive only ===
  grpo_final               H=  5.494  p=  0.0641   P-A:0.574  P-B:0.504  P-C:0.564
  gdpo_final               H=  7.022  p=  0.0299   P-A:0.559  P-B:0.456  P-C:0.549
  gpt5.2                   H=  6.135  p=  0.0465   P-A:0.511  P-B:0.398  P-C:0.512
  llama_base               H=  2.604  p=   0.272   P-A:0.354  P-B:0.308  P-C:0.348
  qwen_base                H=  0.375  p=   0.829   P-A:-0.051  P-B:-0.067  P-C:-0.075

